A Primer on Neural Network Models for Natural Language Processing

Over the past few years, neural networks have re-emerged as powerful machine-learning models, yielding state-of-the-art results in fields such as image recognition and speech processing. More recently, neural network models started to be applied also to textual natural language signals, again with very promising results. This tutorial surveys neural network models from the perspective of natural language processing research, in an attempt to bring natural-language researchers up to speed with the neural techniques. The tutorial covers input encoding for natural language tasks, feed-forward networks, convolutional networks, recurrent networks and recursive networks, as well as the computation graph abstraction for automatic gradient computation.

==> mlp1-box.tikz <==
\begin{tikzpicture}[node distance = 2.2cm, auto]
%\usetikzlibrary{shapes.geometric,backgrounds,
 % positioning-plus,node-families,calc}
 \usetikzlibrary{shapes,snakes,arrows,fit}
\tikzset{
  base/.style={draw},
  func/.style= {base,shape=ellipse},
  param/.style= {base,shape=rectangle,fill=black!20,text width=1cm,align=center},
  input/.style = {dashed,text width=1.5cm,align=center,font=\bf},
grayed/.style = {draw=black!20,color=black!20}
}
 \node (x) [func,label=$1\times 150$]{$concat$};
\node(lookup)[func,below left of=x,label=$1\times50$] {lookup};
\node(lookup1)[func,right of=lookup,label=$1\times50$] {lookup};
\node(lookup2)[func,right of=lookup1,label=$1\times50$] {lookup};
\node(the) [input,below of=lookup] {``the''};
\node(black) [input,right of=the] {``black''};
\node(dog) [input,right of=black] {``dog''};
\node(vocab)[param,label=$|V|\times50$,right of=dog] {$\mathbf{E}$};
 \draw[-latex'] (lookup) -> (x);
 \draw[-latex'] (lookup1) -> (x);
 \draw[-latex'] (lookup2) -> (x);
 \draw[-latex'] (the) -> (lookup);
 \draw[-latex'] (black) -> (lookup1);
 \draw[-latex'] (dog) -> (lookup2);
 \draw[-latex'] (vocab) -> (lookup);
 \draw[-latex'] (vocab) -> (lookup1);
 \draw[-latex'] (vocab) -> (lookup2);


 \node (W1) [param,right of=x,label=$150\times 20$]{$\mathbf{W^1}$};
 \node (mul1) [func,grayed,above of=x,label={\color{black!20}$1\times 20$}] {MUL};
 \node(add1) [func,grayed,above of=mul1,label={\color{black!20}$1\times 20$}] {ADD};
 \node (b1) [param,right of=W1,label=$1\times 20$] {$\mathbf{b^1}$};
 \node(tanh1) [func,grayed,above of=add1,label={\color{black!20}$1\times 20$}] {$tanh$};
 \draw[-latex'] (x) -> (mul1);
 \draw[-latex'] (W1) -> (mul1);
\draw[-latex',grayed] (mul1) -> (add1);
 \draw[-latex'] (b1) -> (add1);
 \draw[-latex',grayed] (add1) -> (tanh1);
 \node (W2) [param,right of =tanh1,label=$20\times 17$] {$\mathbf{W^2}$};
 \node (b2) [param,right of =W2,label=$1\times 17$] {$\mathbf{b^2}$};
 \node (mul2) [func,grayed,above of=tanh1,label={\color{black!20}$1\times 17$}] {MUL};
 \node(add2) [func,grayed,above of=mul2,label=$1\times 17$] {ADD};
 \draw[-latex'] (W2) -> (mul2) ;
 \draw[-latex',grayed] (mul2) -> (add2);
 \draw[-latex'] (b2) -> (add2);
 \draw[-latex',grayed] (tanh1) -> (mul2);
\node(softmax) [func,above of=add2,label=$1\times 17$] {softmax};
\node(pick) [func,above right of=softmax,label=$1\times1$] {pick};
\node(five) [input,below right of=pick] {5};
\node(log) [func,above right of=pick,label=$1\times1$] {log};
\node(neg) [func,above right of=log,label=$1\times1$] {neg};
 \draw[-latex'] (add2) -> (softmax);
 \draw[-latex'] (softmax) -> (pick);
 \draw[-latex'] (five) -> (pick);
 \draw[-latex'] (pick) -> (log);
 \draw[-latex'] (log) -> (neg);
\node[draw,dashed,thick=5,fit=(mul1) (add2)] {$\mathbf{MLP_1}$};
 \end{tikzpicture}

